Variability and evolution of the optical polarization of a sample of gamma-ray blazars

We present a polarization variability analysis of a sample of 26 $\gamma$-ray blazars monitored by the Steward Observatory between 2008 and 2018 in the optical band. We investigate the properties and long-term variability of their optical polarization, searching for differences between blazar types. We observe that BL Lac objects are typically less polarized and less variable than flat spectrum radio quasars (FSRQs). Moreover, BL Lacs display a distribution of their polarization angle typically oriented in a preferential direction, contrary to the rather random distribution of FSRQs. For the latter blazar type, as well as those sources showing a bright stellar emission, we take into account the depolarizing effect introduced by the broad line region and the host galaxy on the measured polarization degree. In this sample we also observe that BL Lacs present an uncorrelated evolution of the flux and the polarization. Contrary, FSRQs show a correlation before the depolarization correction, that is lost however after considering this effect. In addition, we study the behaviour of the polarization angle, searching for angle rotations in its long-term evolution. We derive that the FSRQs studied here show rotations more frequently than BL Lac objects by a factor $\sim$1.5. During these periods we also observe a systematic decrease of the polarization fraction, as well as a marginal flux increase, not significant however to connect rotations with optical flares. We interpret these results within the extended shock-in-jet scenario, able to explain the overall features observed here for the polarization of the blazar sample.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
